A game-theoretic mechanism for aggregation and dispersal of interacting populations

We adapt a fitness function from evolutionary game theory as a mechanism for aggregation and dispersal in a partial differential equation (PDE) model of two interacting populations, described by density functions $u$ and $v$. We consider a spatial model where individuals migrate up local fitness gradients, seeking out locations where their given traits are more advantageous. The resulting system of fitness gradient equations is a degenerate system having spatially structured, smooth, steady state solutions characterized by constant fitness throughout the domain. When populations are viewed as predator and prey, our model captures prey aggregation behavior consistent with Hamilton's selfish herd hypothesis. We also present weak steady state solutions in 1d that are continuous but in general not smooth everywhere, with an associated fitness that is discontinuous, piecewise constant. We give numerical examples of solutions that evolve toward such weak steady states. We also give an example of a spatial Lotka--Volterra model, where a fitness gradient flux creates instabilities that lead to spatially structured steady states. Our results also suggest that when fitness has some dependence on local interactions, a fitness-based dispersal mechanism may act to create spatial variation across a habitat.

==> linear2.dat <==
x, us, vs, y1_init, y2_init, y1f, y2f, w10, w20, w1f, w2f
6.283,4.000,2.000,-1.700,-1.275,0.002,0.001,5.250,2.200,6.952,3.477
6.271,4.000,2.000,-1.698,-1.273,0.002,0.001,5.249,2.200,6.948,3.475
6.259,4.000,2.000,-1.689,-1.267,0.002,0.001,5.246,2.200,6.937,3.469
6.246,4.000,2.000,-1.676,-1.257,0.002,0.001,5.240,2.201,6.917,3.459
6.234,4.000,2.000,-1.656,-1.242,0.002,0.001,5.232,2.202,6.889,3.445
6.222,4.000,2.000,-1.631,-1.224,0.002,0.001,5.221,2.203,6.854,3.427
6.210,4.000,2.000,-1.601,-1.201,0.002,0.001,5.208,2.204,6.811,3.406
6.197,4.000,2.000,-1.566,-1.174,0.002,0.001,5.193,2.205,6.761,3.381
6.185,4.000,2.000,-1.525,-1.144,0.002,0.001,5.176,2.207,6.703,3.352
6.173,4.000,2.000,-1.480,-1.110,0.002,0.001,5.157,2.208,6.638,3.319
6.160,4.000,2.000,-1.429,-1.072,0.002,0.001,5.135,2.210,6.566,3.283
6.148,4.000,2.000,-1.373,-1.030,0.002,0.001,5.112,2.212,6.487,3.244
6.136,4.000,2.000,-1.313,-0.985,0.002,0.001,5.086,2.215,6.401,3.201
6.124,4.000,2.000,-1.249,-0.936,0.002,0.001,5.059,2.217,6.309,3.155
6.111,4.000,2.000,-1.180,-0.885,0.002,0.001,5.030,2.220,6.211,3.106
6.099,4.000,2.000,-1.107,-0.830,0.002,0.001,4.999,2.223,6.107,3.054
6.087,4.000,2.000,-1.029,-0.772,0.002,0.001,4.967,2.226,5.998,2.999
6.075,4.000,2.000,-0.949,-0.711,0.002,0.001,4.933,2.229,5.883,2.942
6.062,4.000,2.000,-0.864,-0.648,0.002,0.001,4.897,2.233,5.763,2.882
6.050,4.000,2.000,-0.776,-0.582,0.002,0.001,4.861,2.236,5.639,2.820
6.038,4.000,2.000,-0.686,-0.514,0.002,0.001,4.823,2.240,5.510,2.755
6.025,4.000,2.000,-0.592,-0.444,0.002,0.001,4.784,2.244,5.377,2.689
6.013,4.000,2.000,-0.496,-0.372,0.002,0.001,4.744,2.248,5.241,2.621
6.001,4.000,2.000,-0.397,-0.298,0.002,0.001,4.703,2.252,5.102,2.551
5.989,4.001,2.000,-0.297,-0.223,0.002,0.001,4.661,2.256,4.960,2.480
5.976,4.001,2.000,-0.194,-0.146,0.002,0.001,4.619,2.261,4.815,2.408
5.964,4.001,2.000,-0.090,-0.068,0.002,0.001,4.576,2.266,4.668,2.335
5.952,4.001,2.000,0.015,0.011,0.002,0.001,4.533,2.270,4.520,2.260
5.940,4.001,2.000,0.121,0.091,0.002,0.001,4.490,2.275,4.371,2.186
5.927,4.001,2.000,0.228,0.171,0.002,0.001,4.446,2.280,4.220,2.110
5.915,4.001,2.000,0.335,0.251,0.002,0.001,4.403,2.285,4.069,2.035
5.903,4.001,2.000,0.443,0.332,0.002,0.001,4.359,2.290,3.919,1.960
5.890,4.001,2.000,0.550,0.412,0.002,0.001,4.316,2.296,3.768,1.884
5.878,4.001,2.000,0.657,0.493,0.002,0.001,4.274,2.301,3.618,1.810
5.866,4.001,2.000,0.763,0.572,0.002,0.001,4.231,2.306,3.470,1.735
5.854,4.001,2.000,0.868,0.651,0.002,0.001,4.190,2.312,3.323,1.662
5.841,4.001,2.000,0.972,0.729,0.002,0.001,4.149,2.318,3.178,1.589
5.829,4.001,2.000,1.075,0.806,0.002,0.001,4.109,2.323,3.035,1.518
5.817,4.001,2.000,1.176,0.882,0.002,0.001,4.070,2.329,2.895,1.448
5.805,4.001,2.000,1.275,0.956,0.002,0.001,4.032,2.335,2.759,1.380
5.792,4.001,2.000,1.371,1.029,0.002,0.001,3.995,2.340,2.625,1.313
5.780,4.001,2.001,1.466,1.099,0.002,0.001,3.960,2.346,2.496,1.248
5.768,4.001,2.001,1.557,1.168,0.002,0.001,3.926,2.352,2.370,1.185
5.755,4.001,2.001,1.646,1.234,0.002,0.001,3.893,2.358,2.249,1.125
5.743,4.001,2.001,1.731,1.298,0.002,0.001,3.862,2.364,2.133,1.067
5.731,4.001,2.001,1.813,1.360,0.002,0.001,3.833,2.370,2.021,1.011
5.719,4.001,2.001,1.891,1.419,0.002,0.001,3.805,2.375,1.915,0.958
5.706,4.001,2.001,1.966,1.475,0.002,0.001,3.779,2.381,1.815,0.908
5.694,4.001,2.001,2.037,1.528,0.002,0.001,3.755,2.387,1.720,0.860
5.682,4.001,2.001,2.104,1.578,0.002,0.001,3.733,2.393,1.631,0.816
5.670,4.001,2.001,2.167,1.625,0.002,0.001,3.713,2.398,1.548,0.775
5.657,4.001,2.001,2.225,1.669,0.002,0.001,3.695,2.404,1.472,0.736
5.645,4.001,2.001,2.279,1.709,0.002,0.001,3.680,2.410,1.403,0.702
5.633,4.001,2.001,2.328,1.746,0.002,0.001,3.666,2.415,1.340,0.670
5.621,4.001,2.001,2.373,1.779,0.002,0.001,3.655,2.420,1.283,0.642
5.608,4.001,2.000,2.413,1.809,0.002,0.001,3.645,2.426,1.234,0.618
5.596,4.001,2.000,2.448,1.836,0.002,0.001,3.638,2.431,1.192,0.596
5.584,4.001,2.000,2.478,1.858,0.002,0.001,3.633,2.436,1.157,0.579
5.571,4.001,2.000,2.503,1.877,0.002,0.001,3.631,2.441,1.129,0.565
5.559,4.001,2.000,2.524,1.893,0.002,0.001,3.630,2.446,1.108,0.554
5.547,4.001,2.000,2.539,1.904,0.002,0.001,3.632,2.451,1.094,0.547
5.535,4.000,2.000,2.550,1.912,0.002,0.001,3.636,2.455,1.087,0.544
5.522,4.000,2.000,2.556,1.917,0.002,0.001,3.642,2.460,1.088,0.544
5.510,4.000,2.000,2.557,1.917,0.002,0.001,3.650,2.464,1.095,0.548
5.498,4.000,2.000,2.553,1.914,0.001,0.001,3.660,2.468,1.109,0.555
5.486,4.000,2.000,2.544,1.908,0.001,0.001,3.673,2.472,1.130,0.566
5.473,4.000,2.000,2.530,1.898,0.001,0.001,3.687,2.476,1.158,0.579
5.461,3.999,2.000,2.512,1.884,0.001,0.001,3.703,2.480,1.193,0.597
5.449,3.999,2.000,2.490,1.867,0.001,0.001,3.721,2.483,1.233,0.617
5.436,3.999,1.999,2.463,1.847,0.001,0.001,3.741,2.486,1.280,0.640
5.424,3.998,1.999,2.432,1.824,0.001,0.001,3.763,2.489,1.333,0.667
5.412,3.998,1.999,2.396,1.797,0.001,0.001,3.786,2.492,1.391,0.696
5.400,3.998,1.999,2.357,1.768,0.001,0.001,3.811,2.495,1.456,0.728
5.387,3.997,1.999,2.314,1.735,0.001,0.001,3.837,2.497,1.525,0.763
5.375,3.997,1.998,2.267,1.700,0.001,0.001,3.865,2.499,1.599,0.800
5.363,3.996,1.998,2.216,1.662,0.001,0.001,3.894,2.501,1.679,0.840
5.351,3.996,1.998,2.163,1.622,0.001,0.001,3.924,2.503,1.762,0.882
5.338,3.995,1.997,2.106,1.579,0.001,0.001,3.955,2.504,1.850,0.925
5.326,3.994,1.997,2.046,1.535,0.001,0.001,3.987,2.505,1.942,0.971
5.314,3.994,1.997,1.984,1.488,0.001,0.001,4.019,2.506,2.037,1.019
5.301,3.993,1.996,1.919,1.439,0.001,0.001,4.053,2.506,2.135,1.068
5.289,3.992,1.996,1.852,1.389,0.001,0.001,4.087,2.506,2.237,1.119
5.277,3.991,1.996,1.782,1.337,0.001,0.001,4.121,2.506,2.340,1.171
5.265,3.990,1.995,1.711,1.283,0.001,0.001,4.156,2.506,2.446,1.223
5.252,3.989,1.995,1.638,1.229,0.001,0.001,4.191,2.505,2.554,1.277
5.240,3.988,1.994,1.564,1.173,0.001,0.001,4.226,2.504,2.663,1.332
5.228,3.987,1.993,1.489,1.117,0.001,0.001,4.261,2.503,2.773,1.387
5.216,3.986,1.993,1.413,1.060,0.001,0.001,4.296,2.501,2.884,1.442
5.203,3.984,1.992,1.336,1.002,0.001,0.001,4.330,2.499,2.995,1.498
5.191,3.983,1.991,1.259,0.944,0.001,0.001,4.364,2.497,3.106,1.553
5.179,3.981,1.991,1.182,0.886,0.001,0.001,4.397,2.494,3.217,1.609
5.166,3.980,1.990,1.104,0.828,0.001,0.001,4.430,2.491,3.327,1.664
5.154,3.978,1.989,1.027,0.770,0.001,0.001,4.462,2.488,3.436,1.718
5.142,3.976,1.988,0.951,0.713,0.001,0.001,4.493,2.484,3.543,1.772
5.130,3.974,1.987,0.875,0.656,0.001,0.001,4.522,2.480,3.649,1.825
5.117,3.972,1.986,0.800,0.600,0.001,0.001,4.551,2.475,3.752,1.877
5.105,3.970,1.985,0.726,0.545,0.001,0.001,4.578,2.471,3.853,1.927
5.093,3.968,1.984,0.654,0.490,0.001,0.001,4.604,2.465,3.952,1.976
5.081,3.965,1.983,0.583,0.437,0.001,0.001,4.628,2.460,4.047,2.024
5.068,3.963,1.982,0.514,0.386,0.001,0.001,4.651,2.454,4.138,2.069
5.056,3.960,1.980,0.447,0.335,0.001,0.001,4.672,2.448,4.226,2.114
5.044,3.958,1.979,0.382,0.287,0.001,0.001,4.691,2.441,4.310,2.156
5.031,3.955,1.977,0.320,0.240,0.001,0.001,4.709,2.434,4.390,2.195
5.019,3.952,1.976,0.260,0.195,0.001,0.001,4.724,2.427,4.466,2.233
5.007,3.949,1.974,0.202,0.152,0.001,0.001,4.737,2.419,4.537,2.269
4.995,3.945,1.973,0.147,0.110,0.001,0.001,4.749,2.411,4.602,2.302
4.982,3.942,1.971,0.095,0.072,0.001,0.001,4.758,2.403,4.663,2.332
4.970,3.939,1.969,0.047,0.035,0.001,0.001,4.764,2.394,4.719,2.360
4.958,3.935,1.967,0.001,0.001,0.001,0.001,4.769,2.385,4.769,2.385
4.946,3.931,1.966,-0.042,-0.031,0.001,0.001,4.771,2.375,4.814,2.407
4.933,3.927,1.964,-0.081,-0.061,0.001,0.001,4.771,2.365,4.853,2.427
4.921,3.923,1.961,-0.117,-0.088,0.001,0.001,4.768,2.355,4.886,2.443
4.909,3.919,1.959,-0.150,-0.112,0.001,0.001,4.763,2.344,4.914,2.457
4.896,3.914,1.957,-0.179,-0.134,0.001,0.001,4.755,2.333,4.935,2.468
4.884,3.910,1.955,-0.204,-0.153,0.001,0.001,4.745,2.322,4.951,2.476
4.872,3.905,1.952,-0.227,-0.170,0.001,0.001,4.733,2.310,4.961,2.481
4.860,3.900,1.950,-0.245,-0.184,0.001,0.001,4.718,2.298,4.964,2.482
4.847,3.895,1.947,-0.260,-0.195,0.001,0.001,4.701,2.285,4.962,2.481
4.835,3.890,1.945,-0.272,-0.204,0.001,0.001,4.681,2.272,4.954,2.477
4.823,3.884,1.942,-0.280,-0.210,0.001,0.001,4.659,2.259,4.940,2.470
4.811,3.879,1.939,-0.285,-0.214,0.001,0.001,4.634,2.246,4.921,2.461
4.798,3.873,1.937,-0.287,-0.215,0.001,0.001,4.608,2.232,4.896,2.448
4.786,3.868,1.934,-0.285,-0.214,0.001,0.001,4.579,2.218,4.865,2.433
4.774,3.862,1.931,-0.280,-0.210,0.001,0.001,4.547,2.204,4.829,2.415
4.761,3.856,1.928,-0.272,-0.204,0.001,0.001,4.514,2.189,4.788,2.394
4.749,3.850,1.925,-0.262,-0.196,0.001,0.001,4.479,2.174,4.741,2.371
4.737,3.843,1.922,-0.248,-0.186,0.001,0.001,4.441,2.159,4.690,2.345
4.725,3.837,1.918,-0.231,-0.174,0.001,0.001,4.402,2.143,4.634,2.317
4.712,3.830,1.915,-0.212,-0.159,0.001,0.001,4.361,2.127,4.574,2.287
4.700,3.824,1.912,-0.191,-0.143,0.001,0.001,4.318,2.111,4.510,2.255
4.688,3.817,1.909,-0.167,-0.125,0.001,0.001,4.274,2.095,4.442,2.221
4.676,3.810,1.905,-0.141,-0.106,0.001,0.001,4.228,2.079,4.370,2.185
4.663,3.804,1.902,-0.113,-0.085,0.001,0.001,4.180,2.062,4.295,2.148
4.651,3.797,1.898,-0.084,-0.063,0.001,0.001,4.132,2.045,4.217,2.109
4.639,3.790,1.895,-0.053,-0.040,0.001,0.001,4.082,2.028,4.136,2.068
4.626,3.783,1.891,-0.020,-0.015,0.001,0.001,4.031,2.011,4.052,2.026
4.614,3.776,1.888,0.013,0.010,0.001,0.001,3.979,1.993,3.967,1.984
4.602,3.769,1.884,0.048,0.036,0.001,0.001,3.927,1.976,3.880,1.940
4.590,3.762,1.881,0.084,0.063,0.001,0.001,3.874,1.958,3.791,1.896
4.577,3.755,1.877,0.120,0.090,0.001,0.001,3.820,1.940,3.701,1.851
4.565,3.748,1.874,0.156,0.117,0.001,0.001,3.766,1.922,3.611,1.806
4.553,3.741,1.870,0.192,0.144,0.001,0.001,3.712,1.904,3.520,1.760
4.541,3.734,1.867,0.229,0.172,0.001,0.001,3.658,1.886,3.430,1.715
4.528,3.727,1.864,0.265,0.199,0.001,0.001,3.604,1.868,3.340,1.670
4.516,3.721,1.860,0.300,0.225,0.001,0.001,3.550,1.850,3.250,1.625
4.504,3.714,1.857,0.335,0.251,0.001,0.001,3.496,1.832,3.162,1.581
4.491,3.708,1.854,0.369,0.277,0.001,0.001,3.443,1.814,3.075,1.538
4.479,3.701,1.851,0.402,0.301,0.001,0.001,3.390,1.796,2.990,1.495
4.467,3.695,1.848,0.433,0.325,0.001,0.001,3.339,1.778,2.907,1.454
4.455,3.690,1.845,0.462,0.347,0.001,0.001,3.288,1.760,2.826,1.413
4.442,3.684,1.842,0.490,0.368,0.001,0.001,3.238,1.742,2.749,1.375
4.430,3.679,1.839,0.516,0.387,0.001,0.001,3.190,1.724,2.674,1.337
4.418,3.674,1.837,0.540,0.405,0.001,0.001,3.143,1.706,2.604,1.302
4.406,3.669,1.835,0.561,0.421,0.001,0.001,3.097,1.689,2.537,1.269
4.393,3.665,1.832,0.580,0.435,0.001,0.001,3.054,1.672,2.474,1.237
4.381,3.661,1.830,0.596,0.447,0.001,0.001,3.012,1.655,2.416,1.208
4.369,3.657,1.829,0.609,0.457,0.001,0.001,2.971,1.638,2.363,1.181
4.357,3.654,1.827,0.620,0.465,0.001,0.001,2.933,1.621,2.314,1.157
4.344,3.651,1.826,0.627,0.470,0.001,0.001,2.897,1.605,2.271,1.136
4.332,3.649,1.824,0.630,0.473,0.001,0.001,2.863,1.589,2.234,1.117
4.320,3.647,1.823,0.631,0.473,0.001,0.001,2.832,1.574,2.202,1.101
4.307,3.646,1.823,0.628,0.471,0.001,0.000,2.803,1.558,2.176,1.088
4.295,3.645,1.822,0.621,0.466,0.001,0.000,2.776,1.543,2.156,1.078
4.283,3.645,1.822,0.610,0.458,0.001,0.000,2.753,1.529,2.143,1.072
4.271,3.645,1.823,0.596,0.447,0.001,0.000,2.732,1.515,2.136,1.068
4.258,3.646,1.823,0.578,0.433,0.001,0.000,2.713,1.501,2.136,1.068
4.246,3.648,1.824,0.556,0.417,0.001,0.000,2.698,1.488,2.143,1.072
4.234,3.651,1.825,0.530,0.397,0.001,0.000,2.685,1.475,2.156,1.078
4.222,3.654,1.827,0.500,0.375,0.001,0.000,2.676,1.463,2.177,1.089
4.209,3.658,1.829,0.466,0.349,0.001,0.000,2.670,1.451,2.204,1.102
4.197,3.662,1.831,0.428,0.321,0.001,0.000,2.666,1.440,2.239,1.120
4.185,3.668,1.834,0.386,0.289,0.001,0.000,2.666,1.429,2.281,1.140
4.172,3.674,1.837,0.340,0.255,0.001,0.000,2.669,1.420,2.329,1.165
4.160,3.681,1.841,0.290,0.218,0.001,0.000,2.675,1.410,2.385,1.193
4.148,3.689,1.845,0.237,0.178,0.001,0.000,2.684,1.401,2.448,1.224
4.136,3.698,1.849,0.180,0.135,0.001,0.000,2.697,1.393,2.517,1.259
4.123,3.708,1.854,0.119,0.089,0.001,0.000,2.712,1.386,2.594,1.297
4.111,3.719,1.859,0.054,0.041,0.001,0.000,2.731,1.379,2.677,1.339
4.099,3.730,1.865,-0.014,-0.010,0.001,0.000,2.753,1.373,2.767,1.384
4.087,3.743,1.872,-0.085,-0.064,0.000,0.000,2.778,1.368,2.863,1.432
4.074,3.757,1.878,-0.159,-0.120,0.000,0.000,2.806,1.363,2.966,1.483
4.062,3.771,1.886,-0.237,-0.178,0.000,0.000,2.837,1.359,3.075,1.537
4.050,3.787,1.893,-0.318,-0.238,0.000,0.000,2.871,1.356,3.189,1.595
4.037,3.804,1.902,-0.401,-0.301,0.000,0.000,2.908,1.354,3.310,1.655
4.025,3.821,1.911,-0.487,-0.365,0.000,0.000,2.948,1.352,3.435,1.718
4.013,3.840,1.920,-0.575,-0.431,0.000,0.000,2.991,1.352,3.566,1.783
4.001,3.860,1.930,-0.665,-0.499,0.000,0.000,3.036,1.352,3.702,1.851
3.988,3.880,1.940,-0.758,-0.568,0.000,0.000,3.084,1.353,3.842,1.921
3.976,3.902,1.951,-0.852,-0.639,0.000,0.000,3.134,1.354,3.987,1.993
3.964,3.925,1.963,-0.948,-0.711,0.000,0.000,3.187,1.357,4.135,2.068
3.952,3.949,1.974,-1.045,-0.783,0.000,0.000,3.242,1.360,4.287,2.144
3.939,3.974,1.987,-1.143,-0.857,0.000,0.000,3.300,1.364,4.443,2.222
3.927,4.000,2.000,-1.242,-0.931,0.000,0.000,3.359,1.369,4.601,2.301
3.915,4.027,2.013,-1.341,-1.006,0.000,0.000,3.421,1.375,4.762,2.381
3.902,4.055,2.027,-1.441,-1.081,0.000,0.000,3.484,1.382,4.925,2.463
3.890,4.084,2.042,-1.541,-1.156,0.000,0.000,3.549,1.389,5.090,2.545
3.878,4.114,2.057,-1.641,-1.231,0.000,0.000,3.615,1.397,5.257,2.628
3.866,4.145,2.072,-1.741,-1.305,0.000,0.000,3.683,1.406,5.424,2.712
3.853,4.177,2.088,-1.839,-1.379,0.000,0.000,3.752,1.416,5.592,2.796
3.841,4.210,2.105,-1.937,-1.453,0.000,0.000,3.822,1.427,5.760,2.880
3.829,4.243,2.122,-2.034,-1.525,0.000,0.000,3.894,1.438,5.928,2.964
3.817,4.278,2.139,-2.129,-1.597,0.000,0.000,3.966,1.451,6.095,3.047
3.804,4.313,2.157,-2.222,-1.667,0.000,0.000,4.038,1.463,6.261,3.131
3.792,4.349,2.175,-2.314,-1.735,0.000,0.000,4.111,1.477,6.425,3.213
3.780,4.386,2.193,-2.403,-1.802,0.000,0.000,4.185,1.492,6.588,3.294
3.767,4.424,2.212,-2.490,-1.867,0.000,0.000,4.258,1.507,6.749,3.374
3.755,4.462,2.231,-2.574,-1.930,0.000,0.000,4.332,1.523,6.906,3.453
3.743,4.501,2.251,-2.655,-1.991,0.000,0.000,4.406,1.539,7.061,3.531
3.731,4.541,2.270,-2.733,-2.050,0.000,0.000,4.479,1.556,7.212,3.606
3.718,4.581,2.291,-2.808,-2.106,0.000,0.000,4.552,1.574,7.359,3.680
3.706,4.622,2.311,-2.879,-2.159,0.000,0.000,4.624,1.592,7.502,3.751
3.694,4.663,2.331,-2.946,-2.209,0.000,0.000,4.695,1.611,7.641,3.821
3.682,4.704,2.352,-3.009,-2.257,0.000,0.000,4.765,1.631,7.774,3.887
3.669,4.746,2.373,-3.068,-2.301,0.000,0.000,4.835,1.651,7.903,3.951
3.657,4.788,2.394,-3.122,-2.341,0.000,0.000,4.903,1.671,8.025,4.013
3.645,4.831,2.415,-3.172,-2.379,0.000,0.000,4.970,1.692,8.142,4.071
3.632,4.873,2.437,-3.217,-2.413,0.000,0.000,5.035,1.713,8.252,4.126
3.620,4.916,2.458,-3.257,-2.443,0.000,0.000,5.098,1.735,8.356,4.178
3.608,4.959,2.479,-3.293,-2.469,0.000,0.000,5.160,1.757,8.453,4.226
3.596,5.001,2.501,-3.323,-2.492,0.000,0.000,5.220,1.779,8.543,4.271
3.583,5.044,2.522,-3.348,-2.511,0.000,0.000,5.278,1.802,8.625,4.313
3.571,5.086,2.543,-3.367,-2.525,0.000,0.000,5.333,1.825,8.701,4.350
3.559,5.129,2.564,-3.381,-2.536,0.000,0.000,5.387,1.848,8.768,4.384
3.547,5.171,2.585,-3.390,-2.543,0.000,0.000,5.438,1.871,8.828,4.414
3.534,5.212,2.606,-3.393,-2.545,0.000,0.000,5.486,1.895,8.879,4.440
3.522,5.253,2.627,-3.391,-2.543,0.000,0.000,5.532,1.918,8.923,4.461
3.510,5.294,2.647,-3.383,-2.537,0.000,0.000,5.575,1.942,8.958,4.479
3.497,5.334,2.667,-3.369,-2.527,0.000,0.000,5.615,1.965,8.985,4.493
3.485,5.374,2.687,-3.350,-2.513,0.000,0.000,5.653,1.989,9.003,4.502
3.473,5.413,2.706,-3.325,-2.494,0.000,0.000,5.688,2.013,9.013,4.507
3.461,5.451,2.725,-3.295,-2.471,0.000,0.000,5.720,2.036,9.015,4.507
3.448,5.488,2.744,-3.259,-2.445,0.000,0.000,5.748,2.059,9.008,4.504
3.436,5.525,2.762,-3.218,-2.414,0.000,0.000,5.774,2.082,8.992,4.496
3.424,5.560,2.780,-3.172,-2.379,0.000,0.000,5.797,2.105,8.969,4.484
3.412,5.595,2.797,-3.120,-2.340,0.000,0.000,5.816,2.128,8.936,4.468
3.399,5.628,2.814,-3.063,-2.297,0.000,0.000,5.833,2.151,8.896,4.448
3.387,5.661,2.830,-3.001,-2.251,0.000,0.000,5.846,2.173,8.847,4.424
3.375,5.692,2.846,-2.934,-2.201,0.000,0.000,5.856,2.194,8.790,4.395
3.362,5.722,2.861,-2.863,-2.147,0.000,0.000,5.863,2.216,8.726,4.363
3.350,5.751,2.875,-2.787,-2.090,-0.000,-0.000,5.867,2.237,8.654,4.327
3.338,5.778,2.889,-2.706,-2.030,-0.000,-0.000,5.868,2.257,8.574,4.287
3.326,5.804,2.902,-2.622,-1.966,-0.000,-0.000,5.865,2.277,8.487,4.243
3.313,5.828,2.914,-2.533,-1.900,-0.000,-0.000,5.860,2.297,8.393,4.196
3.301,5.851,2.926,-2.440,-1.830,-0.000,-0.000,5.851,2.316,8.292,4.146
3.289,5.873,2.936,-2.344,-1.758,-0.000,-0.000,5.840,2.334,8.184,4.092
3.277,5.893,2.946,-2.245,-1.683,-0.000,-0.000,5.826,2.352,8.070,4.035
3.264,5.911,2.956,-2.142,-1.607,-0.000,-0.000,5.808,2.369,7.950,3.975
3.252,5.928,2.964,-2.036,-1.527,-0.000,-0.000,5.789,2.385,7.825,3.912
3.240,5.943,2.971,-1.928,-1.446,-0.000,-0.000,5.766,2.401,7.694,3.847
3.227,5.956,2.978,-1.818,-1.363,-0.000,-0.000,5.741,2.416,7.559,3.779
3.215,5.968,2.984,-1.705,-1.279,-0.000,-0.000,5.713,2.430,7.418,3.709
3.203,5.978,2.989,-1.591,-1.193,-0.000,-0.000,5.683,2.444,7.274,3.637
3.191,5.986,2.993,-1.474,-1.106,-0.000,-0.000,5.651,2.457,7.125,3.562
3.178,5.992,2.996,-1.357,-1.018,-0.000,-0.000,5.616,2.469,6.973,3.486
3.166,5.997,2.998,-1.239,-0.929,-0.000,-0.000,5.579,2.480,6.818,3.409
3.154,5.999,3.000,-1.120,-0.840,-0.000,-0.000,5.541,2.490,6.660,3.330
3.142,6.000,3.000,-1.000,-0.750,-0.000,-0.000,5.500,2.500,6.500,3.250
3.129,5.999,3.000,-0.880,-0.660,-0.000,-0.000,5.458,2.509,6.338,3.169
3.117,5.997,2.998,-0.761,-0.571,-0.000,-0.000,5.414,2.517,6.175,3.087
3.105,5.992,2.996,-0.642,-0.481,-0.000,-0.000,5.369,2.524,6.010,3.005
3.093,5.986,2.993,-0.523,-0.392,-0.000,-0.000,5.322,2.530,5.845,2.922
3.080,5.978,2.989,-0.406,-0.304,-0.000,-0.000,5.274,2.536,5.680,2.840
3.068,5.968,2.984,-0.290,-0.217,-0.000,-0.000,5.225,2.540,5.514,2.757
3.056,5.956,2.978,-0.175,-0.131,-0.000,-0.000,5.175,2.544,5.350,2.675
3.043,5.943,2.971,-0.062,-0.047,-0.000,-0.000,5.125,2.547,5.186,2.593
3.031,5.928,2.964,0.049,0.036,-0.000,-0.000,5.073,2.549,5.024,2.512
3.019,5.911,2.956,0.157,0.118,-0.000,-0.000,5.021,2.550,4.864,2.432
3.007,5.893,2.946,0.263,0.197,-0.000,-0.000,4.969,2.550,4.706,2.353
2.994,5.873,2.936,0.366,0.274,-0.000,-0.000,4.917,2.550,4.551,2.275
2.982,5.851,2.926,0.466,0.349,-0.000,-0.000,4.864,2.549,4.398,2.199
2.970,5.828,2.914,0.562,0.422,-0.000,-0.000,4.812,2.547,4.249,2.125
2.958,5.804,2.902,0.655,0.492,-0.000,-0.000,4.760,2.544,4.104,2.052
2.945,5.778,2.889,0.745,0.559,-0.000,-0.000,4.708,2.540,3.963,1.981
2.933,5.751,2.875,0.830,0.623,-0.000,-0.000,4.656,2.536,3.826,1.913
2.921,5.722,2.861,0.911,0.684,-0.000,-0.000,4.605,2.531,3.693,1.847
2.908,5.692,2.846,0.989,0.741,-0.000,-0.000,4.555,2.525,3.566,1.783
2.896,5.661,2.830,1.061,0.796,-0.000,-0.000,4.506,2.518,3.444,1.722
2.884,5.628,2.814,1.129,0.847,-0.000,-0.000,4.457,2.511,3.328,1.664
2.872,5.595,2.797,1.192,0.894,-0.000,-0.000,4.410,2.503,3.217,1.608
2.859,5.560,2.780,1.251,0.938,-0.000,-0.000,4.364,2.495,3.112,1.556
2.847,5.525,2.762,1.304,0.978,-0.000,-0.000,4.319,2.485,3.014,1.507
2.835,5.488,2.744,1.353,1.015,-0.000,-0.000,4.275,2.476,2.922,1.461
2.823,5.451,2.725,1.396,1.047,-0.000,-0.000,4.233,2.465,2.836,1.418
2.810,5.413,2.706,1.434,1.076,-0.000,-0.000,4.192,2.455,2.758,1.379
2.798,5.374,2.687,1.467,1.100,-0.000,-0.000,4.153,2.443,2.686,1.343
2.786,5.334,2.667,1.495,1.121,-0.000,-0.000,4.116,2.432,2.621,1.310
2.773,5.294,2.647,1.517,1.138,-0.000,-0.000,4.080,2.419,2.563,1.281
2.761,5.253,2.627,1.534,1.150,-0.000,-0.000,4.046,2.407,2.512,1.256
2.749,5.212,2.606,1.546,1.159,-0.000,-0.000,4.014,2.394,2.468,1.234
2.737,5.171,2.585,1.552,1.164,-0.000,-0.000,3.984,2.380,2.432,1.216
2.724,5.129,2.564,1.553,1.165,-0.000,-0.000,3.956,2.366,2.403,1.201
2.712,5.086,2.543,1.549,1.162,-0.000,-0.000,3.930,2.352,2.381,1.190
2.700,5.044,2.522,1.540,1.155,-0.000,-0.000,3.906,2.338,2.366,1.183
2.688,5.001,2.501,1.525,1.144,-0.000,-0.000,3.884,2.323,2.358,1.179
2.675,4.959,2.479,1.506,1.130,-0.000,-0.000,3.864,2.308,2.357,1.179
2.663,4.916,2.458,1.482,1.111,-0.000,-0.000,3.846,2.293,2.363,1.182
2.651,4.873,2.437,1.453,1.090,-0.000,-0.000,3.830,2.278,2.376,1.188
2.638,4.831,2.415,1.420,1.065,-0.000,-0.000,3.816,2.263,2.396,1.198
2.626,4.788,2.394,1.382,1.036,-0.000,-0.000,3.804,2.247,2.421,1.211
2.614,4.746,2.373,1.340,1.005,-0.000,-0.000,3.794,2.232,2.454,1.227
2.602,4.704,2.352,1.293,0.970,-0.000,-0.000,3.785,2.216,2.492,1.246
2.589,4.663,2.331,1.243,0.932,-0.000,-0.000,3.779,2.200,2.536,1.268
2.577,4.622,2.311,1.189,0.892,-0.000,-0.000,3.775,2.185,2.586,1.293
2.565,4.581,2.291,1.131,0.848,-0.000,-0.000,3.772,2.169,2.641,1.320
2.553,4.541,2.270,1.070,0.803,-0.000,-0.000,3.772,2.153,2.701,1.350
2.540,4.501,2.251,1.006,0.754,-0.001,-0.000,3.772,2.138,2.766,1.383
2.528,4.462,2.231,0.939,0.704,-0.001,-0.000,3.775,2.122,2.836,1.418
2.516,4.424,2.212,0.869,0.652,-0.001,-0.000,3.779,2.107,2.910,1.455
2.503,4.386,2.193,0.797,0.598,-0.001,-0.000,3.785,2.091,2.987,1.494
2.491,4.349,2.175,0.722,0.542,-0.001,-0.000,3.792,2.076,3.069,1.534
2.479,4.313,2.157,0.646,0.484,-0.001,-0.000,3.800,2.061,3.154,1.577
2.467,4.278,2.139,0.567,0.426,-0.001,-0.000,3.809,2.047,3.241,1.621
2.454,4.243,2.122,0.488,0.366,-0.001,-0.000,3.820,2.032,3.332,1.666
2.442,4.210,2.105,0.407,0.305,-0.001,-0.000,3.832,2.017,3.424,1.712
2.430,4.177,2.088,0.325,0.244,-0.001,-0.000,3.844,2.003,3.519,1.759
2.418,4.145,2.072,0.242,0.182,-0.001,-0.000,3.858,1.989,3.615,1.807
2.405,4.114,2.057,0.159,0.119,-0.001,-0.000,3.872,1.976,3.712,1.856
2.393,4.084,2.042,0.076,0.057,-0.001,-0.000,3.886,1.962,3.810,1.905
2.381,4.055,2.027,-0.007,-0.005,-0.001,-0.000,3.902,1.949,3.909,1.954
2.368,4.027,2.013,-0.090,-0.068,-0.001,-0.000,3.917,1.936,4.007,2.003
2.356,4.000,2.000,-0.173,-0.129,-0.001,-0.000,3.933,1.924,4.105,2.053
2.344,3.974,1.987,-0.254,-0.191,-0.001,-0.000,3.950,1.911,4.203,2.101
2.332,3.949,1.974,-0.335,-0.251,-0.001,-0.000,3.966,1.899,4.300,2.150
2.319,3.925,1.963,-0.414,-0.310,-0.001,-0.000,3.982,1.888,4.395,2.198
2.307,3.902,1.951,-0.491,-0.368,-0.001,-0.000,3.998,1.876,4.489,2.244
2.295,3.880,1.940,-0.567,-0.425,-0.001,-0.000,4.014,1.865,4.581,2.290
2.283,3.860,1.930,-0.641,-0.481,-0.001,-0.000,4.030,1.855,4.670,2.335
2.270,3.840,1.920,-0.713,-0.535,-0.001,-0.000,4.045,1.844,4.757,2.379
2.258,3.821,1.911,-0.782,-0.587,-0.001,-0.000,4.060,1.834,4.841,2.421
2.246,3.804,1.902,-0.849,-0.637,-0.001,-0.000,4.074,1.825,4.922,2.461
2.233,3.787,1.893,-0.913,-0.685,-0.001,-0.000,4.087,1.815,5.000,2.500
2.221,3.771,1.886,-0.974,-0.731,-0.001,-0.000,4.100,1.806,5.073,2.536
2.209,3.757,1.878,-1.032,-0.774,-0.001,-0.000,4.112,1.798,5.143,2.571
2.197,3.743,1.872,-1.087,-0.815,-0.001,-0.000,4.122,1.789,5.208,2.604
2.184,3.730,1.865,-1.138,-0.854,-0.001,-0.000,4.132,1.781,5.269,2.635
2.172,3.719,1.859,-1.186,-0.889,-0.001,-0.000,4.141,1.774,5.326,2.663
2.160,3.708,1.854,-1.230,-0.923,-0.001,-0.000,4.148,1.767,5.377,2.689
2.148,3.698,1.849,-1.270,-0.953,-0.001,-0.000,4.154,1.760,5.424,2.712
2.135,3.689,1.845,-1.307,-0.980,-0.001,-0.000,4.159,1.753,5.466,2.733
2.123,3.681,1.841,-1.340,-1.005,-0.001,-0.000,4.163,1.747,5.502,2.751
2.111,3.674,1.837,-1.368,-1.026,-0.001,-0.000,4.165,1.741,5.533,2.766
2.098,3.668,1.834,-1.393,-1.045,-0.001,-0.000,4.166,1.735,5.559,2.779
2.086,3.662,1.831,-1.414,-1.060,-0.001,-0.001,4.166,1.729,5.579,2.789
2.074,3.658,1.829,-1.430,-1.073,-0.001,-0.001,4.164,1.724,5.593,2.796
2.062,3.654,1.827,-1.442,-1.082,-0.001,-0.001,4.160,1.719,5.602,2.801
2.049,3.651,1.825,-1.451,-1.088,-0.001,-0.001,4.155,1.715,5.605,2.802
2.037,3.648,1.824,-1.455,-1.091,-0.001,-0.001,4.149,1.711,5.603,2.801
2.025,3.646,1.823,-1.455,-1.091,-0.001,-0.001,4.141,1.707,5.595,2.797
2.013,3.645,1.823,-1.451,-1.088,-0.001,-0.001,4.131,1.703,5.582,2.791
2.000,3.645,1.822,-1.443,-1.082,-0.001,-0.001,4.121,1.700,5.563,2.781
1.988,3.645,1.822,-1.431,-1.073,-0.001,-0.001,4.108,1.696,5.539,2.769
1.976,3.646,1.823,-1.416,-1.062,-0.001,-0.001,4.095,1.693,5.509,2.754
1.963,3.647,1.823,-1.396,-1.047,-0.001,-0.001,4.079,1.691,5.475,2.737
1.951,3.649,1.824,-1.373,-1.030,-0.001,-0.001,4.063,1.688,5.435,2.717
1.939,3.651,1.826,-1.346,-1.010,-0.001,-0.001,4.045,1.686,5.391,2.695
1.927,3.654,1.827,-1.316,-0.987,-0.001,-0.001,4.026,1.684,5.342,2.671
1.914,3.657,1.829,-1.283,-0.962,-0.001,-0.001,4.006,1.682,5.288,2.644
1.902,3.661,1.830,-1.247,-0.935,-0.001,-0.001,3.985,1.681,5.231,2.615
1.890,3.665,1.832,-1.207,-0.906,-0.001,-0.001,3.962,1.679,5.169,2.584
1.878,3.669,1.835,-1.165,-0.874,-0.001,-0.001,3.939,1.678,5.103,2.551
1.865,3.674,1.837,-1.121,-0.840,-0.001,-0.001,3.914,1.677,5.034,2.517
1.853,3.679,1.839,-1.073,-0.805,-0.001,-0.001,3.889,1.676,4.962,2.481
1.841,3.684,1.842,-1.024,-0.768,-0.001,-0.001,3.863,1.676,4.886,2.443
1.829,3.690,1.845,-0.972,-0.729,-0.001,-0.001,3.837,1.675,4.808,2.404
1.816,3.695,1.848,-0.919,-0.689,-0.001,-0.001,3.809,1.675,4.727,2.363
1.804,3.701,1.851,-0.864,-0.648,-0.001,-0.001,3.782,1.675,4.644,2.322
1.792,3.708,1.854,-0.807,-0.605,-0.001,-0.001,3.754,1.675,4.560,2.280
1.779,3.714,1.857,-0.749,-0.562,-0.001,-0.001,3.725,1.675,4.474,2.237
1.767,3.721,1.860,-0.691,-0.518,-0.001,-0.001,3.697,1.676,4.386,2.193
1.755,3.727,1.864,-0.631,-0.473,-0.001,-0.001,3.668,1.676,4.298,2.149
1.743,3.734,1.867,-0.571,-0.428,-0.001,-0.001,3.639,1.677,4.209,2.104
1.730,3.741,1.870,-0.510,-0.383,-0.001,-0.001,3.611,1.678,4.120,2.060
1.718,3.748,1.874,-0.449,-0.337,-0.001,-0.001,3.583,1.679,4.031,2.015
1.706,3.755,1.877,-0.389,-0.292,-0.001,-0.001,3.555,1.680,3.942,1.971
1.694,3.762,1.881,-0.328,-0.246,-0.001,-0.001,3.527,1.681,3.855,1.927
1.681,3.769,1.884,-0.269,-0.201,-0.001,-0.001,3.500,1.683,3.768,1.884
1.669,3.776,1.888,-0.210,-0.157,-0.001,-0.001,3.474,1.685,3.683,1.841
1.657,3.783,1.891,-0.151,-0.114,-0.001,-0.001,3.448,1.686,3.599,1.799
1.644,3.790,1.895,-0.094,-0.071,-0.001,-0.001,3.424,1.688,3.517,1.758
1.632,3.797,1.898,-0.039,-0.029,-0.001,-0.001,3.400,1.690,3.438,1.719
1.620,3.804,1.902,0.015,0.011,-0.001,-0.001,3.378,1.693,3.361,1.680
1.608,3.810,1.905,0.068,0.051,-0.001,-0.001,3.356,1.695,3.288,1.644
1.595,3.817,1.909,0.118,0.089,-0.001,-0.001,3.336,1.698,3.217,1.608
1.583,3.824,1.912,0.166,0.125,-0.001,-0.001,3.317,1.700,3.150,1.575
1.571,3.830,1.915,0.212,0.159,-0.001,-0.001,3.300,1.703,3.087,1.543
1.559,3.837,1.918,0.256,0.192,-0.001,-0.001,3.284,1.706,3.027,1.513
1.546,3.843,1.922,0.297,0.223,-0.001,-0.001,3.270,1.709,2.972,1.486
1.534,3.850,1.925,0.335,0.251,-0.001,-0.001,3.257,1.712,2.921,1.460
1.522,3.856,1.928,0.371,0.278,-0.001,-0.001,3.246,1.716,2.875,1.437
1.509,3.862,1.931,0.403,0.302,-0.001,-0.001,3.237,1.719,2.833,1.416
1.497,3.868,1.934,0.432,0.324,-0.001,-0.001,3.230,1.723,2.797,1.398
1.485,3.873,1.937,0.458,0.344,-0.001,-0.001,3.225,1.727,2.765,1.382
1.473,3.879,1.939,0.481,0.361,-0.001,-0.001,3.222,1.731,2.739,1.369
1.460,3.884,1.942,0.501,0.376,-0.001,-0.001,3.220,1.735,2.718,1.359
1.448,3.890,1.945,0.517,0.388,-0.001,-0.001,3.221,1.740,2.703,1.351
1.436,3.895,1.947,0.530,0.397,-0.001,-0.001,3.224,1.744,2.693,1.346
1.424,3.900,1.950,0.539,0.404,-0.001,-0.001,3.229,1.749,2.689,1.344
1.411,3.905,1.952,0.544,0.408,-0.001,-0.001,3.236,1.754,2.690,1.345
1.399,3.910,1.955,0.546,0.410,-0.001,-0.001,3.245,1.759,2.698,1.349
1.387,3.914,1.957,0.545,0.409,-0.001,-0.001,3.256,1.764,2.710,1.355
1.374,3.919,1.959,0.540,0.405,-0.001,-0.001,3.270,1.770,2.729,1.364
1.362,3.923,1.961,0.531,0.398,-0.001,-0.001,3.285,1.775,2.753,1.376
1.350,3.927,1.964,0.519,0.390,-0.001,-0.001,3.303,1.781,2.782,1.391
1.338,3.931,1.966,0.504,0.378,-0.001,-0.001,3.322,1.787,2.817,1.408
1.325,3.935,1.967,0.485,0.364,-0.001,-0.001,3.344,1.793,2.858,1.429
1.313,3.939,1.969,0.463,0.347,-0.001,-0.001,3.368,1.800,2.903,1.451
1.301,3.942,1.971,0.438,0.329,-0.001,-0.001,3.393,1.806,2.954,1.477
1.289,3.945,1.973,0.410,0.307,-0.001,-0.001,3.421,1.813,3.010,1.505
1.276,3.949,1.974,0.379,0.284,-0.001,-0.001,3.450,1.820,3.071,1.535
1.264,3.952,1.976,0.345,0.258,-0.001,-0.001,3.482,1.827,3.136,1.568
1.252,3.955,1.977,0.308,0.231,-0.001,-0.001,3.515,1.834,3.206,1.603
1.239,3.958,1.979,0.268,0.201,-0.001,-0.001,3.549,1.842,3.280,1.640
1.227,3.960,1.980,0.227,0.170,-0.001,-0.001,3.586,1.849,3.358,1.679
1.215,3.963,1.982,0.183,0.137,-0.001,-0.001,3.623,1.857,3.439,1.719
1.203,3.965,1.983,0.137,0.103,-0.001,-0.001,3.662,1.865,3.525,1.762
1.190,3.968,1.984,0.089,0.067,-0.001,-0.001,3.703,1.874,3.613,1.806
1.178,3.970,1.985,0.039,0.029,-0.001,-0.001,3.745,1.882,3.704,1.852
1.166,3.972,1.986,-0.012,-0.009,-0.001,-0.001,3.787,1.891,3.798,1.899
1.154,3.974,1.987,-0.064,-0.048,-0.001,-0.001,3.831,1.900,3.894,1.947
1.141,3.976,1.988,-0.118,-0.088,-0.001,-0.001,3.876,1.909,3.993,1.996
1.129,3.978,1.989,-0.172,-0.129,-0.001,-0.001,3.922,1.918,4.092,2.046
1.117,3.980,1.990,-0.227,-0.170,-0.001,-0.001,3.968,1.927,4.194,2.097
1.104,3.981,1.991,-0.282,-0.212,-0.001,-0.001,4.015,1.937,4.296,2.148
1.092,3.983,1.991,-0.338,-0.253,-0.001,-0.001,4.062,1.947,4.399,2.199
1.080,3.984,1.992,-0.393,-0.295,-0.001,-0.001,4.110,1.957,4.502,2.251
1.068,3.986,1.993,-0.449,-0.336,-0.001,-0.001,4.158,1.967,4.605,2.302
1.055,3.987,1.993,-0.503,-0.377,-0.001,-0.001,4.206,1.977,4.708,2.354
1.043,3.988,1.994,-0.557,-0.418,-0.001,-0.001,4.254,1.987,4.809,2.404
1.031,3.989,1.995,-0.610,-0.458,-0.001,-0.001,4.301,1.998,4.910,2.455
1.019,3.990,1.995,-0.662,-0.496,-0.001,-0.001,4.349,2.009,5.009,2.504
1.006,3.991,1.996,-0.712,-0.534,-0.001,-0.001,4.396,2.020,5.107,2.553
0.994,3.992,1.996,-0.761,-0.571,-0.001,-0.001,4.442,2.031,5.202,2.601
0.982,3.993,1.996,-0.808,-0.606,-0.001,-0.001,4.488,2.042,5.295,2.647
0.969,3.994,1.997,-0.852,-0.639,-0.001,-0.001,4.534,2.054,5.385,2.692
0.957,3.994,1.997,-0.895,-0.671,-0.001,-0.001,4.578,2.065,5.471,2.735
0.945,3.995,1.997,-0.934,-0.701,-0.001,-0.001,4.621,2.077,5.554,2.777
0.933,3.996,1.998,-0.971,-0.729,-0.001,-0.001,4.663,2.089,5.633,2.816
0.920,3.996,1.998,-1.005,-0.754,-0.001,-0.001,4.704,2.101,5.708,2.854
0.908,3.997,1.998,-1.036,-0.777,-0.001,-0.001,4.744,2.113,5.779,2.889
0.896,3.997,1.999,-1.064,-0.798,-0.001,-0.001,4.782,2.125,5.845,2.922
0.884,3.998,1.999,-1.088,-0.816,-0.001,-0.001,4.819,2.137,5.905,2.952
0.871,3.998,1.999,-1.109,-0.831,-0.001,-0.001,4.854,2.150,5.961,2.980
0.859,3.998,1.999,-1.125,-0.844,-0.001,-0.001,4.887,2.162,6.011,3.005
0.847,3.999,1.999,-1.138,-0.853,-0.001,-0.001,4.919,2.175,6.055,3.027
0.834,3.999,2.000,-1.147,-0.860,-0.001,-0.001,4.948,2.187,6.094,3.046
0.822,3.999,2.000,-1.151,-0.863,-0.001,-0.001,4.976,2.200,6.126,3.063
0.810,4.000,2.000,-1.151,-0.863,-0.001,-0.001,5.002,2.213,6.152,3.075
0.798,4.000,2.000,-1.147,-0.860,-0.001,-0.001,5.025,2.226,6.171,3.085
0.785,4.000,2.000,-1.138,-0.854,-0.001,-0.001,5.047,2.239,6.184,3.091
0.773,4.000,2.000,-1.125,-0.844,-0.001,-0.001,5.066,2.252,6.190,3.095
0.761,4.000,2.000,-1.107,-0.830,-0.001,-0.001,5.083,2.265,6.189,3.094
0.749,4.000,2.000,-1.085,-0.813,-0.001,-0.001,5.098,2.278,6.181,3.090
0.736,4.001,2.000,-1.057,-0.793,-0.001,-0.001,5.110,2.291,6.166,3.083
0.724,4.001,2.000,-1.026,-0.769,-0.001,-0.001,5.120,2.304,6.145,3.072
0.712,4.001,2.000,-0.989,-0.742,-0.001,-0.001,5.128,2.317,6.116,3.058
0.699,4.001,2.000,-0.948,-0.711,-0.001,-0.001,5.134,2.330,6.080,3.040
0.687,4.001,2.000,-0.902,-0.676,-0.001,-0.001,5.137,2.343,6.037,3.018
0.675,4.001,2.000,-0.851,-0.638,-0.001,-0.001,5.137,2.356,5.987,2.993
0.663,4.001,2.001,-0.796,-0.597,-0.001,-0.001,5.136,2.369,5.930,2.965
0.650,4.001,2.001,-0.736,-0.552,-0.001,-0.001,5.132,2.382,5.867,2.933
0.638,4.001,2.001,-0.672,-0.504,-0.001,-0.001,5.126,2.395,5.797,2.898
0.626,4.001,2.001,-0.604,-0.453,-0.001,-0.001,5.117,2.408,5.720,2.860
0.614,4.001,2.001,-0.531,-0.399,-0.001,-0.001,5.106,2.420,5.636,2.818
0.601,4.001,2.001,-0.455,-0.341,-0.001,-0.001,5.094,2.433,5.547,2.773
0.589,4.001,2.001,-0.374,-0.281,-0.001,-0.001,5.078,2.446,5.451,2.725
0.577,4.001,2.001,-0.290,-0.217,-0.001,-0.001,5.061,2.458,5.350,2.675
0.565,4.001,2.001,-0.202,-0.151,-0.001,-0.001,5.042,2.471,5.242,2.621
0.552,4.001,2.001,-0.110,-0.083,-0.001,-0.001,5.021,2.483,5.130,2.565
0.540,4.001,2.001,-0.015,-0.012,-0.001,-0.001,4.998,2.495,5.012,2.506
0.528,4.001,2.001,0.082,0.062,-0.001,-0.001,4.973,2.507,4.889,2.444
0.515,4.001,2.001,0.183,0.137,-0.001,-0.001,4.947,2.519,4.762,2.381
0.503,4.001,2.001,0.287,0.215,-0.001,-0.001,4.919,2.531,4.631,2.315
0.491,4.001,2.000,0.392,0.294,-0.001,-0.001,4.889,2.543,4.495,2.247
0.479,4.001,2.000,0.501,0.375,-0.001,-0.001,4.858,2.554,4.356,2.178
0.466,4.001,2.000,0.611,0.458,-0.001,-0.001,4.825,2.565,4.213,2.106
0.454,4.001,2.000,0.722,0.542,-0.001,-0.001,4.792,2.576,4.068,2.034
0.442,4.001,2.000,0.836,0.627,-0.001,-0.001,4.757,2.587,3.920,1.960
0.430,4.001,2.000,0.950,0.713,-0.001,-0.001,4.721,2.598,3.770,1.885
0.417,4.001,2.000,1.065,0.799,-0.001,-0.001,4.684,2.609,3.618,1.809
0.405,4.001,2.000,1.181,0.886,-0.001,-0.001,4.647,2.619,3.464,1.732
0.393,4.001,2.000,1.298,0.973,-0.001,-0.001,4.609,2.629,3.310,1.655
0.380,4.001,2.000,1.415,1.061,-0.001,-0.001,4.570,2.639,3.155,1.577
0.368,4.001,2.000,1.531,1.148,-0.001,-0.001,4.532,2.649,2.999,1.499
0.356,4.001,2.000,1.647,1.235,-0.001,-0.001,4.492,2.658,2.844,1.422
0.344,4.001,2.000,1.762,1.322,-0.001,-0.001,4.453,2.667,2.689,1.344
0.331,4.001,2.000,1.877,1.407,-0.001,-0.001,4.414,2.676,2.536,1.267
0.319,4.001,2.000,1.990,1.492,-0.001,-0.001,4.374,2.685,2.383,1.191
0.307,4.001,2.000,2.101,1.576,-0.001,-0.001,4.335,2.693,2.233,1.116
0.295,4.001,2.000,2.211,1.658,-0.001,-0.001,4.297,2.701,2.085,1.042
0.282,4.000,2.000,2.318,1.739,-0.001,-0.001,4.259,2.709,1.939,0.969
0.270,4.000,2.000,2.424,1.818,-0.001,-0.001,4.221,2.716,1.796,0.898
0.258,4.000,2.000,2.526,1.895,-0.001,-0.001,4.184,2.724,1.657,0.828
0.245,4.000,2.000,2.626,1.969,-0.001,-0.001,4.148,2.731,1.521,0.760
0.233,4.000,2.000,2.722,2.042,-0.001,-0.001,4.113,2.737,1.389,0.694
0.221,4.000,2.000,2.816,2.112,-0.001,-0.001,4.079,2.743,1.262,0.631
0.209,4.000,2.000,2.905,2.179,-0.001,-0.001,4.046,2.749,1.140,0.569
0.196,4.000,2.000,2.991,2.243,-0.001,-0.001,4.015,2.755,1.022,0.511
0.184,4.000,2.000,3.073,2.305,-0.001,-0.001,3.985,2.761,0.911,0.455
0.172,4.000,2.000,3.150,2.363,-0.001,-0.001,3.956,2.766,0.804,0.402
0.160,4.000,2.000,3.223,2.417,-0.001,-0.001,3.929,2.770,0.704,0.352
0.147,4.000,2.000,3.292,2.469,-0.001,-0.001,3.903,2.775,0.610,0.305
0.135,4.000,2.000,3.355,2.516,-0.001,-0.001,3.880,2.779,0.523,0.261
0.123,4.000,2.000,3.414,2.560,-0.001,-0.001,3.858,2.782,0.442,0.221
0.110,4.000,2.000,3.467,2.601,-0.001,-0.001,3.838,2.786,0.369,0.184
0.098,4.000,2.000,3.516,2.637,-0.001,-0.001,3.820,2.789,0.303,0.151
0.086,4.000,2.000,3.559,2.669,-0.001,-0.001,3.804,2.791,0.244,0.121
0.074,4.000,2.000,3.596,2.697,-0.001,-0.001,3.789,2.794,0.192,0.096
0.061,4.000,2.000,3.628,2.721,-0.001,-0.001,3.777,2.796,0.148,0.074
0.049,4.000,2.000,3.654,2.740,-0.001,-0.001,3.768,2.797,0.112,0.056
0.037,4.000,2.000,3.674,2.756,-0.001,-0.001,3.760,2.798,0.084,0.042
0.025,4.000,2.000,3.689,2.767,-0.001,-0.001,3.754,2.799,0.064,0.032
0.012,4.000,2.000,3.698,2.773,-0.001,-0.001,3.751,2.800,0.052,0.026
0.000,4.000,2.000,3.700,2.775,-0.001,-0.001,3.750,2.800,0.048,0.024

